Kernel Treelets

A new method for hierarchical clustering is presented. It combines treelets, a particular multiscale decomposition of data, with a projection on a reproducing kernel Hilbert space. The proposed approach, called kernel treelets (KT), effectively substitutes the correlation coefficient matrix used in treelets with a symmetric, positive semi-definite matrix efficiently constructed from a kernel function. Unlike most clustering methods, which require data sets to be numeric, KT can be applied to more general data and yield a multi-resolution sequence of basis on the data directly in feature space. The effectiveness and potential of KT in clustering analysis is illustrated with some examples.

==> unused/toyds_runtime.csv <==
Method\Dataset,1,2,3,4,5,6
0 - KT50,0.011,0.012,0.013,0.011,0.011,0.01
1 - KT100,0.035,0.044,0.039,0.045,0.033,0.028
2 - KT200,0.109,0.099,0.128,0.12,0.121,0.132
3 - KT300,0.225,0.217,0.242,0.269,0.259,0.235
4 - KT500,0.551,0.568,0.62,0.569,0.652,0.536
5 - KT800,1.315,1.513,1.534,1.378,1.699,1.295
6 - KT1000,2.016,2.055,2.336,2.098,2.782,1.941
7 - KT1200,2.88,2.94,3.242,3.004,4.146,2.77
8 - KT1499,4.438,4.532,5.4,4.713,6.788,4.341
9 - KT1500,4.472,4.69,5.398,4.807,6.782,4.274

